An asymptotic refinement of the Gauss-Lucas Theorem for random polynomials with i.i.d. roots

If $p:\mathbb{C} \to \mathbb{C}$ is a non-constant polynomial, the Gauss--Lucas theorem asserts that its critical points are contained in the convex hull of its roots. We consider the case when $p$ is a random polynomial of degree $n$ with roots chosen independently from a radially symmetric, compactly supported probability measure $\mu$ in the complex plane. We show that the largest (in magnitude) critical points are closely paired with the largest roots of $p$. This allows us to compute the asymptotic fluctuations of the largest critical points as the degree $n$ tends to infinity. We show that the limiting distribution of the fluctuations is described by either a Gaussian distribution or a heavy-tailed stable distribution, depending on the behavior of $\mu$ near the edge of its support. As a corollary, we obtain an asymptotic refinement to the Gauss--Lucas theorem for random polynomials.

==> datasetCpts.txt <==
Re Im
0.6307 0.6631
0.2367 0.7576
-0.0091 0.7666
-0.2386 0.821
0.266 0.4683
-0.0726 0.5346
-0.0512 0.3967
-0.7945 0.4708
-0.4011 0.3158
0.8545 -0.0976
-0.2342 0.1843
-0.7457 0.2485
0.5433 -0.1866
-0.3946 0.0646
-0.2108 -0.2316
0.4816 -0.4506
0.136 -0.4213
0.0147 -0.5038
-0.3402 -0.5425
-0.2839 -0.6274
-0.0502 -0.7664
-0.4105 -0.6743
-0.7281 -0.5969
-0.2033 -0.795

==> datasetMaxRts.txt <==
Re Im
0.6723 0.688
-0.7675 -0.6132
-0.8297 0.4967

==> datasetMedRts.txt <==
Re Im
-0.2687 -0.5844
-0.2566 0.859
-0.2029 -0.8307
-0.0033 0.8109
0.3246 0.4869
0.2625 0.7949
-0.4345 -0.6948
0.9036 -0.0969
0.6111 -0.1856
-0.2906 -0.6586
-0.093 0.5812
-0.0282 -0.8024
-0.3818 -0.5211
-0.7952 0.2541
0.5252 -0.4767

==> datasetRts.txt <==
Re Im
-0.2687 -0.5844
-0.2566 0.859
-0.2029 -0.8307
-0.0726 0.2858
-0.0033 0.8109
0.3246 0.4869
0.2625 0.7949
0.2233 -0.4101
-0.4457 0.3654
-0.4265 0.1293
-0.0075 0.4754
0.6723 0.688
-0.4345 -0.6948
0.9036 -0.0969
-0.7675 -0.6132
0.6111 -0.1856
-0.2906 -0.6586
0.0981 -0.5605
-0.093 0.5812
-0.4052 -0.0032
-0.0282 -0.8024
-0.8297 0.4967
-0.3818 -0.5211
-0.7952 0.2541
0.5252 -0.4767
